Idealize - A Notion of Idea Strength

Business Entrepreneurs frequently thrive on looking for ways to test business ideas, without giving too much information. Recent techniques in startup development promote the use of surveys to measure the potential client's interest. In this preliminary report, we describe the concept behind Idealize, a Shiny R application to measure the local trend strength of a potential idea. Additionally, the system might provide a relative distance to the capital city of the country. The tests were made for the United States of America, i.e., made available regarding native English language. This report shows some of the tests results with this system.

==> images/data/results_Inesc_cum_time.txt <==
step;batch;IS-TFIDF & ICS
1;0.261;0.524
2;0.338;1.480
3;0.451;2.362
4;0.738;3.306
5;1.007;4.375
6;1.396;5.560
7;1.938;6.856
8;2.672;8.250
9;3.652;9.816
10;4.907;11.398
11;6.484;13.180
12;8.362;15.108
13;10.561;17.221
14;13.235;19.548
15;16.548;21.905
16;20.489;24.483
17;24.895;27.160
18;30.027;29.970
19;35.950;33.059
20;42.915;36.214
21;50.855;39.646
22;59.719;43.362



















==> images/data/results_Inesc_elapsed_time.txt <==
step;batch;IS-TFIDF & ICS
1;0.261;0.524
2;0.077;0.956
3;0.113;0.882
4;0.287;0.944
5;0.269;1.069
6;0.389;1.185
7;0.542;1.296
8;0.734;1.394
9;0.98;1.566
10;1.255;1.582
11;1.577;1.782
12;1.878;1.928
13;2.199;2.113
14;2.674;2.327
15;3.313;2.357
16;3.941;2.578
17;4.406;2.677
18;5.132;2.810
19;5.923;3.089
20;6.965;3.155
21;7.94;3.432
22;8.864;3.716
























==> images/data/results_Inesc_speedup.txt <==
step;speedup
1;0.4980916
2;0.2283784
3;0.1909399
4;0.2232305
5;0.2301714
6;0.2510791
7;0.2826721
8;0.3238788
9;0.3720456
10;0.4305141
11;0.4919575
12;0.5534816
13;0.6132629
14;0.6770514
15;0.7554440
16;0.8368664
17;0.9166053
18;1.0019019
19;1.0874497
20;1.1850389
21;1.2827271
22;1.3772197



          























==> images/data/results_Reuters_cum_time.txt <==
step;batch;IS-TFIDF & ICS
1;15.079;24.225
2;30.366;38.578
3;45.731;47.581
4;61.163;52.667
5;76.584;57.707
6;92.107;65.060









     

==> images/data/results_Reuters_elapsed_time.txt <==
step;batch;IS-TFIDF & ICS
1;15.079;24.225
2;15.287;14.353
3;15.365;9.003
4;15.432;5.086
5;15.421;5.040
6;15.523;7.353










==> images/data/results_Reuters_speedup.txt <==
step;speedup
1;0.6224561
2;0.7871326
3;0.9611189
4;1.1613154
5;1.3271180
6;1.4157239








